The RTApipe framework for the gamma-ray real-time analysis software development

In the multi-messenger era, coordinating observations between astronomical facilities is mandatory to study transient phenomena (e.g. Gamma-ray bursts) and is achieved by sharing information with the scientific community through networks such as the Gamma-ray Coordinates Network. The facilities usually develop real-time scientific analysis pipelines to detect transient events, alert the astrophysical community, and speed up the reaction time of science alerts received from other observatories. We present in this work the RTApipe framework, designed to facilitate the development of real-time scientific analysis pipelines for present and future gamma-ray observatories. This framework provides pipeline architecture and automatisms, allowing the researchers to focus on the scientific aspects and integrate existing science tools developed with different technologies. The pipelines automatically execute all the configured analyses during the data acquisition. This framework can be interfaced with science alerts networks to perform follow-up analysis of transient events shared by other facilities. The analyses are performed in parallel and can be prioritised. The workload is highly scalable on a cluster of machines. The framework provides the required services using containerisation technology for easy deployment. We present the RTA pipelines developed for the AGILE space mission and the prototype of the SAG system for the ground-based future Cherenkov Telescope Array observatory confirming that the RTApipe framework can be used to successfully develop pipelines for the gamma-ray observatories, both space and ground-based.

==> manifest.txt <==
% Copyright 2019-2020 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-sc-template.pdf
  PDF output of the above template

cas-dc-template.tex
  TeX template 

cas-dc-template.pdf
  PDF output of the above template

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

Directory figs/

Dummy figures used in the template files.

  Fig1.pdf
  Fig2.pdf
  Fig3.pdf
  grabs.pdf
  pic1.pdf

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


